Exploring the Open World Using Incremental Extreme Value Machines

Dynamic environments require adaptive applications. One particular machine learning problem in dynamic environments is open world recognition. It characterizes a continuously changing domain where only some classes are seen in one batch of the training data and such batches can only be learned incrementally. Open world recognition is a demanding task that is, to the best of our knowledge, addressed by only a few methods. This work introduces a modification of the widely known Extreme Value Machine (EVM) to enable open world recognition. Our proposed method extends the EVM with a partial model fitting function by neglecting unaffected space during an update. This reduces the training time by a factor of 28. In addition, we provide a modified model reduction using weighted maximum K-set cover to strictly bound the model complexity and reduce the computational effort by a factor of 3.5 from 2.1 s to 0.6 s. In our experiments, we rigorously evaluate openness with two novel evaluation protocols. The proposed method achieves superior accuracy of about 12 % and computational efficiency in the tasks of image classification and face recognition.

==> figures/classinc-lfw-75-macro.tikz <==
\begin{tikzpicture}
\renewcommand{\mytmp}{macro}
\renewcommand{\mytmpa}{75}
    \begin{groupplot}[
        group style={
            group name=group,
            group size=3 by 1,
            horizontal sep=7ex,
            vertical sep=0ex,
        },
    	my-basestyle,
        width=\linewidth/3.0-5em,
        height=5.5em,
        legend columns=7,
        legend entries={TNN, OSNN, {EVM ($3$-SC)}, {EVM ($1$-SC)}, {iEVM ($1$-wSC)}, {C-iEVM ($3$-wSC)}, {C-iEVM ($1$-wSC)}},
    	legend to name={legend},
	    xlabel=\# Known Classes,
    ]
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{10}{\percent}},
     	ytick={0.85, 0.9, 0.95},
     	yticklabels={85, 90, ..., 95},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/data/class-inc-lfw-ts\mytmpa-runs3-far0.100.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=classes, y=tnn-\mytmp]{\csvfile};
        \addplot+[style-osnn] table[x=classes, y=osnn-\mytmp]{\csvfile};
        \addplot+[style-evm] table[x=classes, y=evm-\mytmp]{\csvfile};
        \addplot+[style-evm-sc] table[x=classes, y=original-\mytmp]{\csvfile};
        \addplot+[style-ievm] table[x=classes, y=ours-\mytmp]{\csvfile};
        \addplot+[style-cevm] table[x=classes, y=c-evm-\mytmp]{\csvfile};
        \addplot+[style-cievm] table[x=classes, y=c-evm-mst-\mytmp]{\csvfile};
    }
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{1}{\percent}},
     	ytick={0.65, 0.7, ..., 0.85},
     	yticklabels={65, 70, ..., 85},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/data/class-inc-lfw-ts\mytmpa-runs3-far0.010.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=classes, y=tnn-\mytmp]{\csvfile};
        \addplot+[style-osnn] table[x=classes, y=osnn-\mytmp]{\csvfile};
        \addplot+[style-evm] table[x=classes, y=evm-\mytmp]{\csvfile};
        \addplot+[style-evm-sc] table[x=classes, y=original-\mytmp]{\csvfile};
        \addplot+[style-ievm] table[x=classes, y=ours-\mytmp]{\csvfile};
        \addplot+[style-cevm] table[x=classes, y=c-evm-\mytmp]{\csvfile};
        \addplot+[style-cievm] table[x=classes, y=c-evm-mst-\mytmp]{\csvfile};
    }
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{0.1}{\percent}},
     	ytick={0.3, 0.4, ..., 0.7},
     	yticklabels={30, 40, ..., 70},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/data/class-inc-lfw-ts\mytmpa-runs3-far0.001.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=classes, y=tnn-\mytmp]{\csvfile};
        \addplot+[style-osnn] table[x=classes, y=osnn-\mytmp]{\csvfile};
        \addplot+[style-evm] table[x=classes, y=evm-\mytmp]{\csvfile};
        \addplot+[style-evm-sc] table[x=classes, y=original-\mytmp]{\csvfile};
        \addplot+[style-ievm] table[x=classes, y=ours-\mytmp]{\csvfile};
        \addplot+[style-cevm] table[x=classes, y=c-evm-\mytmp]{\csvfile};
        \addplot+[style-cievm] table[x=classes, y=c-evm-mst-\mytmp]{\csvfile};
    }
    \end{groupplot}
    \node[anchor=south,inner sep=0,outer sep=0] (legend-node) at ($(group c1r1.north east)!0.5!(group c3r1.north west)+(0,0.05)$) {\pgfplotslegendfromname{legend}};
\end{tikzpicture}

==> figures/lfw-runtime.tikz <==
\begin{tikzpicture}
\renewcommand{\mytmpa}{75}
    \begin{groupplot}[
        group style={
            group name=group,
            group size=2 by 1,
            horizontal sep=6ex,
            vertical sep=0ex,
        },
    	my-basestyle,
        width=\linewidth/2.0-3em,
        height=4em,
        legend columns=3,
        legend entries={{EVM ($3$-SC)}, {EVM ($1$-SC)}, {iEVM ($1$-wSC)}},
    	legend to name={legend},
    ]
    \nextgroupplot[
	    xlabel=\# Known Classes,
	    ylabel={Time [s]},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/data/lfw-runs3-ts\mytmpa-time-fit.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-evm] table[x=classes, y=evm-fit]{\csvfile};
        \addplot+[style-evm-sc, draw=none] table[x=classes, y=original-fit]{\csvfile};
        \addplot+[style-ievm] table[x=classes, y=ours-fit]{\csvfile};
    }
    \nextgroupplot[
	    xlabel=\# Known Classes,
	    ylabel={Time [s]},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/data/lfw-runs3-ts\mytmpa-time-reduce.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-evm, draw=none] table[x=classes, y=original-reduce]{\csvfile};
        \addplot+[style-evm-sc] table[x=classes, y=original-reduce]{\csvfile};
        \addplot+[style-ievm] table[x=classes, y=ours-reduce]{\csvfile};
    }
    \end{groupplot}
    \node[anchor=south,inner sep=0,outer sep=0] (legend-node) at ($(group c1r1.north east)!0.5!(group c2r1.north west)+(0,0.05)$) {\pgfplotslegendfromname{legend}};
\end{tikzpicture}%

==> figures/openworld-cifar-group-horizontal.tikz <==
\begin{tikzpicture}
    \begin{groupplot}[
        group style={
            group name=group2,
            group size=3 by 1,
            horizontal sep=7ex,
            vertical sep=0ex,
        },
    	my-basestyle,
        width=\linewidth/3.0-4em,
        height=7em,
        legend columns=7,
        legend entries={TNN, OSNN, {EVM ($\infty$-SC)}, {EVM ($10$-SC)}, {iEVM ($10$-wSC)}, {C-iEVM ($\infty$-wSC)}, {C-iEVM ($10$-wSC)}},
    	legend to name={legend},
     	xtick={0, 500, ..., 2000},
	    xlabel=\# Training Samples,
    ]
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{10}{\percent}},
     	ytick={0.6, 0.7, ..., 0.9},
     	yticklabels={60, 70, ..., 90},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/data/t-openworld-all-cifar100-runs3-far0.100.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=samples, y=tnn]{\csvfile};
        \addplot+[style-osnn] table[x=samples, y=osnn]{\csvfile};
        \addplot+[style-evm] table[x=samples, y=evm]{\csvfile};
        \addplot+[style-evm-sc] table[x=samples, y=original]{\csvfile};
        \addplot+[style-ievm] table[x=samples, y=ours]{\csvfile};
        \addplot+[style-cevm] table[x=samples, y=c-evm]{\csvfile};
        \addplot+[style-cievm] table[x=samples, y=c-evm-mst]{\csvfile};
        \addplot+[dashed, black] coordinates {(1176,0.551)(1176,0.958)};
    }
    \nextgroupplot[
	    xlabel=\# Training Samples,
	    ylabel={DIR@FAR$=$\SI{1}{\percent}},
     	ytick={0.2, 0.4, ..., 0.8},
     	yticklabels={20, 40, ..., 80},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/data/t-openworld-all-cifar100-runs3-far0.010.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=samples, y=tnn]{\csvfile};
        \addplot+[style-osnn] table[x=samples, y=osnn]{\csvfile};
        \addplot+[style-evm] table[x=samples, y=evm]{\csvfile};
        \addplot+[style-evm-sc] table[x=samples, y=original]{\csvfile};
        \addplot+[style-ievm] table[x=samples, y=ours]{\csvfile};
        \addplot+[style-cevm] table[x=samples, y=c-evm]{\csvfile};
        \addplot+[style-cievm] table[x=samples, y=c-evm-mst]{\csvfile};
        \addplot+[black, dashed] coordinates {(1176,0.2)(1176,0.83)};
    }
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{0.1}{\percent}},
     	ytick={0.1, 0.2, ..., 0.6},
     	yticklabels={10, 20, ..., 60},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/data/t-openworld-all-cifar100-runs3-far0.001.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=samples, y=tnn]{\csvfile};
        \addplot+[style-osnn] table[x=samples, y=osnn]{\csvfile};
        \addplot+[style-evm] table[x=samples, y=evm]{\csvfile};
        \addplot+[style-evm-sc] table[x=samples, y=original]{\csvfile};
        \addplot+[style-ievm] table[x=samples, y=ours]{\csvfile};
        \addplot+[style-cevm] table[x=samples, y=c-evm]{\csvfile};
        \addplot+[style-cievm] table[x=samples, y=c-evm-mst]{\csvfile};
        \addplot+[black, dashed] coordinates {(1176,0.042)(1176,0.615)};
    }
    \end{groupplot}
    \node[anchor=south,inner sep=0,outer sep=0] (legend-node) at ($(group2 c1r1.north east)!0.5!(group2 c3r1.north west)+(0,0.05)$) {\pgfplotslegendfromname{legend}};
\end{tikzpicture}

==> figures/supmat/protocol1-cifar-params.tikz <==
\begin{tikzpicture}
    \begin{groupplot}[
        group style={
            group name=sm-cifar,
            group size=3 by 1,
            horizontal sep=7ex,
            vertical sep=1ex,
        },
    	my-basestyle,
        width=\linewidth/3.0-4em,
        height=12em,
        legend columns=4,
        legend entries={{iEVM ($\tau = 25$, $10$-wSC)}, {iEVM ($\tau = 75$, $5$-wSC)}, {iEVM ($\tau = 75$, $10$-wSC)}, {iEVM ($\tau = 75$, $50$-wSC)}, {iEVM ($\tau = 150$, $10$-wSC)}, {iEVM ($\tau = 250$, $10$-wSC)}, {iEVM ($\tau = 500$, $10$-wSC)}},
    	legend to name={legend},
	    xlabel=\# Training Samples,
     	xtick={0, 500, ..., 2000},
    ]
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{10}{\percent}},
     	ytick={0.6, 0.65, ..., 0.95},
     	yticklabels={60, 65, ..., 95},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/supmat/data/openworld-cifar100-runs3-far0.100.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=samples, y=ours-ts25-r10]{\csvfile};
        \addplot+[style-ievm] table[x=samples, y=ours-ts75-r5]{\csvfile};
        \addplot+[style-evm] table[x=samples, y=ours-ts75-r10]{\csvfile};
        \addplot+[style-evm-sc] table[x=samples, y=ours-ts75-r50]{\csvfile};
        \addplot+[style-osnn] table[x=samples, y=ours-ts150-r10]{\csvfile};
        \addplot+[style-cevm] table[x=samples, y=ours-ts250-r10]{\csvfile};
        \addplot+[style-extra1, draw opacity=0.75] table[x=samples, y=ours-ts500-r10]{\csvfile};
        \addplot+[dashed, black] coordinates {(1176,0.618)(1176,0.963)};
    }
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{1}{\percent}},
     	ytick={0.3, 0.4, ..., 0.8},
     	yticklabels={30, 40, ..., 80},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/supmat/data/openworld-cifar100-runs3-far0.010.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=samples, y=ours-ts25-r10]{\csvfile};
        \addplot+[style-ievm] table[x=samples, y=ours-ts75-r5]{\csvfile};
        \addplot+[style-evm] table[x=samples, y=ours-ts75-r10]{\csvfile};
        \addplot+[style-evm-sc] table[x=samples, y=ours-ts75-r50]{\csvfile};
        \addplot+[style-osnn] table[x=samples, y=ours-ts150-r10]{\csvfile};
        \addplot+[style-cevm] table[x=samples, y=ours-ts250-r10]{\csvfile};
        \addplot+[style-extra1, draw opacity=0.75] table[x=samples, y=ours-ts500-r10]{\csvfile};
        \addplot+[black, dashed] coordinates {(1176,0.271)(1176,0.85)};
    }
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{0.1}{\percent}},
     	ytick={0.1, 0.2, ..., 0.6},
     	yticklabels={10, 20, ..., 60},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/supmat/data/openworld-cifar100-runs3-far0.001.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=samples, y=ours-ts25-r10]{\csvfile};
        \addplot+[style-ievm] table[x=samples, y=ours-ts75-r5]{\csvfile};
        \addplot+[style-evm] table[x=samples, y=ours-ts75-r10]{\csvfile};
        \addplot+[style-evm-sc] table[x=samples, y=ours-ts75-r50]{\csvfile};
        \addplot+[style-osnn] table[x=samples, y=ours-ts150-r10]{\csvfile};
        \addplot+[style-cevm] table[x=samples, y=ours-ts250-r10]{\csvfile};
        \addplot+[style-extra1, draw opacity=0.75] table[x=samples, y=ours-ts500-r10]{\csvfile};
        \addplot+[black, dashed] coordinates {(1176,0.097)(1176,0.62)};
    }
    \end{groupplot}
    \node[anchor=south] (legend-node) at ($(sm-cifar c1r1.north east)!0.5!(sm-cifar c3r1.north west)+(0,0)$) {\pgfplotslegendfromname{legend}};
\end{tikzpicture}

==> figures/supmat/protocol2-icdar-ievm-params.tikz <==
\begin{tikzpicture}
    \begin{groupplot}[
        group style={
            group name=sm-icdar-parmas,
            group size=3 by 1,
            horizontal sep=7ex,
            vertical sep=1ex,
        },
    	my-basestyle,
        width=\linewidth/3.0-4em,
        height=7em,
        legend columns=7,
        legend entries={{iEVM ($\tau = 5$)}, {iEVM ($\tau = 10$)}, {iEVM ($\tau = 25$)}, {iEVM ($\tau = 100$)}, {iEVM ($\tau = 500$)}},
    	legend to name={legend},
	    xlabel=\# Known Classes,
     	xtick={0, 100, ..., 500},
    ]
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{10}{\percent}},
     	ytick={0.4, 0.5, 0.6},
     	yticklabels={40, 50, 60},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/supmat/data/class-inc-icdar-params-params--k1-r1-runs3-far0.100.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=classes, y=ours-ts5-micro]{\csvfile};
        \addplot+[style-osnn] table[x=classes, y=ours-ts10-micro]{\csvfile};
        \addplot+[style-evm] table[x=classes, y=ours-ts25-micro]{\csvfile};
        \addplot+[style-cevm] table[x=classes, y=ours-ts100-micro]{\csvfile};
        \addplot+[style-extra1] table[x=classes, y=ours-ts500-micro]{\csvfile};
    }
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{1}{\percent}},
     	ytick={0.2, 0.3, 0.4, 0.5},
     	yticklabels={20, 30, 40, 50},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/supmat/data/class-inc-icdar-params-params--k1-r1-runs3-far0.010.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=classes, y=ours-ts5-micro]{\csvfile};
        \addplot+[style-osnn] table[x=classes, y=ours-ts10-micro]{\csvfile};
        \addplot+[style-evm] table[x=classes, y=ours-ts25-micro]{\csvfile};
        \addplot+[style-cevm] table[x=classes, y=ours-ts100-micro]{\csvfile};
        \addplot+[style-extra1] table[x=classes, y=ours-ts500-micro]{\csvfile};
    }
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{0.5}{\percent}},
     	ytick={0.1, 0.2, ..., 0.4},
     	yticklabels={10, 20, ..., 40},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/supmat/data/class-inc-icdar-params-params--k1-r1-runs3-far0.005.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=classes, y=ours-ts5-micro]{\csvfile};
        \addplot+[style-osnn] table[x=classes, y=ours-ts10-micro]{\csvfile};
        \addplot+[style-evm] table[x=classes, y=ours-ts25-micro]{\csvfile};
        \addplot+[style-cevm] table[x=classes, y=ours-ts100-micro]{\csvfile};
        \addplot+[style-extra1] table[x=classes, y=ours-ts500-micro]{\csvfile};
    }
    \end{groupplot}
    \node[anchor=south] (legend-node) at ($(sm-icdar-parmas c1r1.north east)!0.5!(sm-icdar-parmas c3r1.north west)+(0,0)$) {\pgfplotslegendfromname{legend}};
\end{tikzpicture}

==> figures/supmat/protocol2-icdar2.tikz <==
\begin{tikzpicture}
    \renewcommand{\mytmp}{micro}
    \begin{groupplot}[
        group style={
            group name=sm-icdar,
            group size=3 by 1,
            horizontal sep=8ex,
            vertical sep=1ex,
        },
    	my-basestyle,
        width=\linewidth/3.0-5em,
        height=5.5em,
        legend columns=7,
        legend entries={TNN, OSNN, {EVM ($4$-SC)}, {EVM ($1$-SC)}, {iEVM ($1$-wSC)}, {C-iEVM ($4$-wSC)}, {C-iEVM ($1$-wSC)}},
    	legend to name={legend},
	    xtick={100, 200, ..., 500},
	    xlabel=\# Known Classes,
    ]
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{10}{\percent}},
     	ytick={0.5, 0.6, 0.7},
     	yticklabels={50, 60, 70},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/supmat/data/class-inc-icdar--ts5-k1-r1-runs3-far0.100.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=classes, y=tnn-\mytmp]{\csvfile};
        \addplot+[style-osnn] table[x=classes, y=osnn-\mytmp]{\csvfile};
        \addplot+[style-evm] table[x=classes, y=evm-\mytmp]{\csvfile};
        \addplot+[style-evm-sc] table[x=classes, y=original-\mytmp]{\csvfile};
        \addplot+[style-ievm] table[x=classes, y=ours-\mytmp]{\csvfile};
        \addplot+[style-cevm] table[x=classes, y=c-evm-\mytmp]{\csvfile};
        \addplot+[style-cievm] table[x=classes, y=c-evm-mst-\mytmp]{\csvfile};
    }
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{1}{\percent}},
      	ytick={0.2, 0.3, 0.4, 0.5},
     	yticklabels={20, 30, 40, 50},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/supmat/data/class-inc-icdar--ts5-k1-r1-runs3-far0.010.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=classes, y=tnn-\mytmp]{\csvfile};
        \addplot+[style-osnn] table[x=classes, y=osnn-\mytmp]{\csvfile};
        \addplot+[style-evm] table[x=classes, y=evm-\mytmp]{\csvfile};
        \addplot+[style-evm-sc] table[x=classes, y=original-\mytmp]{\csvfile};
        \addplot+[style-ievm] table[x=classes, y=ours-\mytmp]{\csvfile};
        \addplot+[style-cevm] table[x=classes, y=c-evm-\mytmp]{\csvfile};
        \addplot+[style-cievm] table[x=classes, y=c-evm-mst-\mytmp]{\csvfile};
    }
    \nextgroupplot[
	    ylabel={DIR@FAR$=$\SI{0.5}{\percent}},
     	ytick={0.2, 0.3, 0.4},
     	yticklabels={20, 30, 40},
    ]
    {
        \pgfplotstableset{col sep=comma};
        \edef\csvfilename{./figures/supmat/data/class-inc-icdar--ts5-k1-r1-runs3-far0.005.csv};
        \pgfplotstableread{\csvfilename}\csvfile;
        \addplot+[style-tnn] table[x=classes, y=tnn-\mytmp]{\csvfile};
        \addplot+[style-osnn] table[x=classes, y=osnn-\mytmp]{\csvfile};
        \addplot+[style-evm] table[x=classes, y=evm-\mytmp]{\csvfile};
        \addplot+[style-evm-sc] table[x=classes, y=original-\mytmp]{\csvfile};
        \addplot+[style-ievm] table[x=classes, y=ours-\mytmp]{\csvfile};
        \addplot+[style-cevm] table[x=classes, y=c-evm-\mytmp]{\csvfile};
        \addplot+[style-cievm] table[x=classes, y=c-evm-mst-\mytmp]{\csvfile};
    }
    \end{groupplot}
    \node[anchor=south] (legend-node) at ($(sm-icdar c1r1.north east)!0.5!(sm-icdar c3r1.north west)+(0,0)$) {\pgfplotslegendfromname{legend}};
\end{tikzpicture}
